Entanglement mediated by DC current induced nonreciprocal graphene plasmonics

We investigate entanglement mediated by DC current induced nonreciprocal graphene plasmon polaritons. Nonreciprocal systems are ideal for the enhancement, control, and preservation of entanglement due to the potential for unidirectional beam-like wave propagation, i.e., efficiently transporting photons from one emitter to another. Using a quantum master equation and three-dimensional Green's function analysis, we investigate a system consisting of two two-level emitters dominantly interacting via electric current induced nonreciprocal plasmonic modes of a graphene waveguide. We use concurrence as a measure of entanglement. We show that nonreciprocal graphene plasmon polaritons are a promising candidate to generate and mediate concurrence, where it is shown that there is good enhancement and control of entanglement over vacuum, which is beneficial for the broad applications of entanglement as a quantum resource. We believe our findings contribute to the development of quantum devices, enabling efficient and tunable entanglement between two-level systems, which is a central goal in quantum technologies.

==> osa-article.txt <==
#% Do not delete the line below; configure depends on this
# \DeclareLaTeXClass[osa-article]{article (osa-article)}
# Input general definitions
Input stdclass.inc

Style Title
    InTitle               0
End

Style Author
    InTitle               0
End

Style Date
    InTitle               0
End
